XMM-Newton Ultra Narrow Deep Field survey II: X-ray spectral analysis of the brightest AGN population

In this work, we present the results of a detailed X-ray spectral analysis of the brightest AGNs detected in the XMM-Newton 1.75 Ms Ultra Narrow Deep Field. We analyzed 23 AGNs that have a luminosity range of $\sim 10^{42} - 10^{46}\, \rm{erg}\, \rm{s}^{-1}$ in the $2 - 10\, \rm{keV}$ energy band, redshifts up to 2.66, and $\sim 10,000$ X-ray photon counts in the $0.3 - 10\, \rm{keV}$ energy band. Our analysis confirms the Iwasawa-Taniguchi effect, an anti-correlation between the X-ray luminosity ($L_x$) and the Fe-k$\alpha$ Equivalent Width ($EW_{Fe}$) possibly associated with the decreasing of the torus covering factor as the AGN luminosity increases. We investigated the relationship among black hole mass ($M_{BH}$), $L_x$, and X-ray variability, quantified by the Normalized Excess Variance ($\sigma^2_{rms}$). Our analysis suggest an anti-correlation in both $M_{BH} - \sigma^2_{rms}$ and $L_x- \sigma^2_{rms}$ relations. The first is described as $\sigma^2_{rms} \propto M^{-0.26 \pm 0.05}_{BH}$, while the second presents a similar trend with $\sigma^2_{rms} \propto L_{x}^{-0.31 \pm 0.04}$. These results support the idea that the luminosity-variability anti-correlation is a byproduct of an intrinsic relationship between the BH mass and the X-ray variability, through the size of the emitting region. Finally, we found a strong correlation among the Eddington ratio ($\lambda_{Edd}$), the hard X-ray photon index ($\Gamma$), and the illumination factor $\log(A)$, which is related to the ratio between the number of Compton scattered photons and the number of seed photons. The $\log(\lambda_{Edd})-\Gamma-\log(A)$ plane could arise naturally from the connection between the accretion flow and the hot corona.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
